A local resampling trick for focused molecular dynamics

We describe a method that focuses sampling effort on a user-defined selection of a large system, which can lead to substantial decreases in computational effort by speeding up the calculation of nonbonded interactions. A naive approach can lead to incorrect sampling if the selection depends on the configuration in a way that is not accounted for. We avoid this pitfall by introducing appropriate auxiliary variables. This results in an implementation that is closely related to configurational freezing and elastic barrier dynamical freezing. We implement the method and validate that it can be used to supplement conventional molecular dynamics in free energy calculations (absolute hydration and relative binding).

==> todos.txt <==
[x] Add bibtex bibliography
[ ] Flesh out HMC comparison
[ ] Add section on how the implementation realizes a wall-time benefit in practice (modifications to neighborlist etc.)
[ ] 

F(y)ork Section:
[] Summarize filtering
    * Approaches taken
    * Rough results
[] Cover AHFE case of Freesolv
    * Document the cmpds ignored (COOH, unable to generate confs, invalid atom types)
    * Describe the default protocol
       * 200k equil
       * friction = 1.0, dt = 2.5e-3, HMR (https://pubs.acs.org/doi/abs/10.1021/ct5010406 ??)
       * 16 windows
       * 2000 frames, collected every 400 steps
